Minimax Oracle Call Complexity, Rounds and Admissible Noise in Zeroth-Order Optimization of Highly Smooth Functions

We study zeroth-order optimization of convex and strongly convex functions with H\"older smoothness of order $\beta>2$ from values corrupted by random noise with bias independent of the method's random directions, a Lipschitz systematic error and a bounded adversarial error. We measure the number of function evaluations (calls), of sequential rounds of parallel calls, and the largest tolerable systematic and adversarial errors. For strongly convex functions with a bounded Hessian, we prove a lower bound of order $d^2\varepsilon^{-\beta/(\beta-1)}$ on the number of calls, where $d$ is the dimension and $\varepsilon$ the accuracy, and find the sharp power of $d$ under the stronger Hilbert--Schmidt smoothness for all $\beta>2$. An accelerated finite-difference method attains them in $O(\sqrt{\kappa}\log(1/\varepsilon))$ rounds for condition number $\kappa$, like Nesterov's method with exact gradients, and tolerates the optimal systematic and, up to logarithms, adversarial errors; rate-optimal methods need $\Omega(\log d)$ rounds. The same number of calls is attained when the Hessian grows at most linearly with the gradient and, for centered noise, without an upper bound on the Hessian, also in logarithmically many rounds. For convex functions, our lower bound improves the known one polynomially in $d$ and is tight at the curvature of the hard instances; the systematic level is again optimal. These bounds extend to general norms and constraints; on the $\ell_1$ ball, mirror descent needs calls nearly linear in $d$. Experiments confirm the theory.

==> experiments/exp1_estimate.dat <==
d rms_lip se_rms_lip bias_lip se_bias_lip rms_bounded_fixed se_rms_bounded_fixed rms_bounded_adaptive se_rms_bounded_adaptive rms_bounded_fixed_oneu se_rms_bounded_fixed_oneu bias_bounded_adaptive se_bias_bounded_adaptive rms_lip_adaptive ref_lip_bound ref_randsign ref_bounded_adaptive ref_lip_adaptive rms_lin bias_lin
4 1.399571e-01 6.061585e-04 1.379321e-01 6.093318e-04 3.815684e+00 6.963707e-02 6.000000e+00 5.780390e-17 1.193385e+00 6.205071e-02 5.149060e+00 2.418234e-02 1.414214e+00 1.924501e+00 3.800585e+00 6.000000e+00 1.414214e+00 1.000000e+00 1.000000e+00
8 1.938235e-01 5.987842e-04 1.912899e-01 6.113600e-04 5.324785e+00 8.458014e-02 8.485281e+00 5.181173e-17 7.463969e+00 2.095077e-02 6.941014e+00 2.833376e-02 2.000000e+00 1.781742e+00 5.374838e+00 8.485281e+00 2.000000e+00 1.000000e+00 1.000000e+00
16 1.512277e-01 4.552926e-04 1.471458e-01 4.739678e-04 7.541809e+00 1.177852e-01 1.200000e+01 6.939254e-17 6.587024e-01 6.415935e-02 9.741507e+00 3.049586e-02 2.828427e+00 1.721326e+00 7.601170e+00 1.200000e+01 2.828427e+00 1.000000e+00 1.000000e+00
32 1.515723e-01 3.705040e-04 1.458869e-01 3.831301e-04 1.081113e+01 1.632738e-01 1.697056e+01 9.373947e-17 1.220599e+01 4.348055e-02 1.365122e+01 3.130949e-02 4.000000e+00 1.693335e+00 1.074968e+01 1.697056e+01 4.000000e+00 1.000000e+00 1.000000e+00
64 2.052308e-01 2.787591e-04 2.014162e-01 2.985410e-04 1.485803e+01 2.250473e-01 2.400000e+01 1.236509e-16 1.676646e+01 4.205415e-02 1.924736e+01 3.082862e-02 5.656854e+00 1.679842e+00 1.520234e+01 2.400000e+01 5.656854e+00 1.000000e+00 1.000000e+00
128 1.579610e-01 1.383262e-04 1.550396e-01 1.407685e-04 2.156100e+01 3.081430e-01 3.394113e+01 1.555058e-16 1.881359e+01 5.079110e-02 2.719196e+01 3.158771e-02 8.000000e+00 1.673215e+00 2.149935e+01 3.394113e+01 8.000000e+00 1.000000e+00 1.000000e+00
256 1.710536e-01 1.294657e-04 1.670083e-01 1.356640e-04 3.056983e+01 4.280313e-01 4.800000e+01 2.189574e-16 2.471432e+01 5.048883e-02 3.833345e+01 3.030622e-02 1.131371e+01 1.669931e+00 3.040468e+01 4.800000e+01 1.131371e+01 1.000000e+00 1.000000e+00


==> experiments/exp2_oblivious.dat <==
T err_frames se_frames err_fixed se_fixed err_randsign se_randsign plateau_fixed plateau_quadratic
16000 1.104128e-03 6.199325e-05 1.496718e-01 4.509821e-04 1.138121e-03 7.054054e-05 1.528337e-01 1.133929e-01
32000 6.264024e-04 4.782576e-05 1.797876e-01 5.690615e-04 7.088288e-04 5.153893e-05 1.847947e-01 1.428661e-01
64000 4.074304e-04 4.115267e-05 2.157529e-01 2.438104e-04 4.591168e-04 3.231649e-05 2.212885e-01 1.800000e-01
128000 2.610441e-04 1.562681e-05 2.587519e-01 4.524907e-04 2.550708e-04 2.026526e-05 2.632323e-01 2.267858e-01
256000 1.419712e-04 8.339409e-06 3.081449e-01 3.149582e-04 1.805684e-04 8.582254e-06 3.119563e-01 2.857322e-01
512000 1.154235e-04 8.033081e-06 3.664417e-01 2.571676e-04 9.815694e-05 7.227796e-06 3.693296e-01 3.600000e-01
1024000 6.694356e-05 3.952810e-06 4.357082e-01 2.268164e-04 7.196105e-05 4.515889e-06 4.379887e-01 4.535716e-01
2048000 4.357414e-05 2.511124e-06 5.199708e-01 2.297128e-04 4.274949e-05 2.362242e-06 5.217397e-01 5.714644e-01


==> experiments/exp3_levels.dat <==
x_M err_lip se_lip pred_lip x_delta err_adv se_adv pred_adv pred_shift_lip fullinfo_lip cross_term_lip shift_adv
3.134302e-02 1.012276e+00 1.778379e-03 1.011341e+00 3.134302e-02 1.009838e+00 1.429653e-03 1.009086e+00 1.000491e+00 4.912258e-04 1.084960e-02 2.532255e-02
5.133654e-02 1.020624e+00 2.925864e-03 1.019088e+00 5.133654e-02 1.016451e+00 2.350078e-03 1.015217e+00 1.001318e+00 1.317866e-03 1.777049e-02 4.147564e-02
8.408380e-02 1.035166e+00 4.828186e-03 1.032642e+00 8.408380e-02 1.027849e+00 3.872335e-03 1.025823e+00 1.003536e+00 3.535684e-03 2.910617e-02 6.793269e-02
1.377203e-01 1.061318e+00 8.008195e-03 1.057159e+00 1.377203e-01 1.048042e+00 6.406601e-03 1.044707e+00 1.009486e+00 9.486264e-03 4.767281e-02 1.112665e-01
2.255713e-01 1.110414e+00 1.340102e-02 1.103537e+00 2.255713e-01 1.085203e+00 1.067390e-02 1.079697e+00 1.025454e+00 2.545359e-02 7.808300e-02 1.822427e-01
3.694617e-01 1.207637e+00 2.277739e-02 1.196197e+00 3.694617e-01 1.157038e+00 1.800264e-02 1.147904e+00 1.068306e+00 6.830551e-02 1.278917e-01 2.984942e-01
6.051391e-01 1.412017e+00 3.978138e-02 1.392809e+00 6.051391e-01 1.304148e+00 3.102333e-02 1.288876e+00 1.183337e+00 1.833365e-01 2.094729e-01 4.889018e-01
9.911535e-01 1.868052e+00 7.270539e-02 1.835343e+00 9.911535e-01 1.624208e+00 5.546772e-02 1.598364e+00 1.492249e+00 4.922490e-01 3.430944e-01 8.007693e-01
1.623404e+00 2.941203e+00 1.421876e-01 2.884331e+00 1.623404e+00 2.361105e+00 1.051173e-01 2.316577e+00 2.322379e+00 1.322379e+00 5.619521e-01 1.311575e+00
2.658963e+00 5.577811e+00 3.023059e-01 5.476051e+00 2.658963e+00 4.140576e+00 2.154899e-01 4.061873e+00 4.555633e+00 3.555633e+00 9.204179e-01 2.148220e+00
4.355099e+00 1.227099e+01 6.971316e-01 1.208233e+01 4.355099e+00 8.599842e+00 4.808068e-01 8.456034e+00 1.057478e+01 9.574779e+00 1.507547e+00 3.518557e+00
7.133190e+00 2.968045e+01 1.712764e+00 2.931776e+01 7.133190e+00 2.008717e+01 1.152916e+00 1.981438e+01 2.684855e+01 2.584855e+01 2.469201e+00 5.763022e+00
1.168341e+01 7.583798e+01 4.394267e+00 7.512649e+01 1.168341e+01 5.030538e+01 2.910045e+00 4.977200e+01 7.108220e+01 7.008220e+01 4.044289e+00 9.439217e+00
1.913618e+01 2.003679e+02 1.161573e+01 1.990304e+02 1.913618e+01 1.312175e+02 7.603222e+00 1.301810e+02 1.924063e+02 1.914063e+02 6.624116e+00 1.546043e+01
3.134302e+01 5.426714e+02 3.144818e+01 5.408528e+02 3.134302e+01 3.517866e+02 2.038139e+01 3.500421e+02 5.300032e+02 5.290032e+02 1.084960e+01 2.532255e+01


==> experiments/exp3_thresholds.dat <==
d T eps_T xM_meas xM_pred xD_meas xD_pred
10 1024000 1.740251e-05 1.689051e+00 1.794658e+00 2.080522e+00 2.193826e+00
40 1024000 8.725897e-05 1.356206e+00 1.316717e+00 1.671719e+00 1.639977e+00
20 256000 7.513389e-05 1.353842e+00 1.350376e+00 1.672294e+00 1.671429e+00


==> experiments/exp4_rounds_kappa10.dat <==
N B err_tp se_tp err_acc se_acc rounds_acc calls_acc pr_level new_acc rel_tp se_rel_tp rel_acc se_rel_acc
8 2048 2.127304e+00 1.774804e-03 1.203727e-02 5.908829e-04 8 1310720 2.335601e-03 1 9.108166e+02 7.598920e-01 5.153822e+00 2.529897e-01
16 1024 9.419674e-01 1.572602e-03 8.200622e-03 6.069930e-04 16 1310720 2.335601e-03 1 4.033085e+02 6.733181e-01 3.511141e+00 2.598873e-01
32 512 2.989191e-01 1.306980e-03 1.164445e-02 1.064977e-03 32 1309440 2.335601e-03 1 1.279838e+02 5.595904e-01 4.985632e+00 4.559755e-01
64 256 5.673747e-02 9.437873e-04 1.417991e-02 1.414938e-03 64 1309440 2.335601e-03 1 2.429246e+01 4.040876e-01 6.071204e+00 6.058134e-01
128 128 6.447435e-03 3.314295e-04 1.551064e-02 1.535028e-03 128 1309440 2.335601e-03 1 2.760504e+00 1.419033e-01 6.640964e+00 6.572306e-01
256 64 3.928326e-03 2.574355e-04 1.565654e-02 1.544784e-03 160 1309440 2.335601e-03 1 1.681934e+00 1.102224e-01 6.703432e+00 6.614078e-01
512 32 4.255386e-03 2.871925e-04 1.565654e-02 1.544784e-03 160 1309440 2.335601e-03 0 1.821967e+00 1.229630e-01 6.703432e+00 6.614078e-01
1024 16 4.547003e-03 3.239715e-04 1.565654e-02 1.544784e-03 160 1309440 2.335601e-03 0 1.946824e+00 1.387101e-01 6.703432e+00 6.614078e-01
2048 8 4.873221e-03 3.671461e-04 1.565654e-02 1.544784e-03 160 1309440 2.335601e-03 0 2.086496e+00 1.571956e-01 6.703432e+00 6.614078e-01
4096 4 5.148022e-03 3.997007e-04 1.565654e-02 1.544784e-03 160 1309440 2.335601e-03 0 2.204153e+00 1.711340e-01 6.703432e+00 6.614078e-01
8192 2 5.328562e-03 4.198160e-04 1.565654e-02 1.544784e-03 160 1309440 2.335601e-03 0 2.281453e+00 1.797465e-01 6.703432e+00 6.614078e-01
16384 1 5.432563e-03 4.311424e-04 1.565654e-02 1.544784e-03 160 1309440 2.335601e-03 0 2.325981e+00 1.845960e-01 6.703432e+00 6.614078e-01


==> experiments/exp4_rounds_kappa100.dat <==
N B err_tp se_tp err_acc se_acc rounds_acc calls_acc pr_level new_acc rel_tp se_rel_tp rel_acc se_rel_acc
8 2048 1.640350e+01 1.689860e-03 6.010334e-01 2.035386e-03 8 1310720 1.348352e-03 1 1.216559e+04 1.253278e+00 4.457541e+02 1.509536e+00
16 1024 8.615520e+00 1.932335e-03 4.685855e-02 9.299514e-04 16 1310720 1.348352e-03 1 6.389666e+03 1.433108e+00 3.475245e+01 6.896947e-01
32 512 3.800698e+00 1.882275e-03 4.777815e-03 3.929587e-04 32 1310720 1.348352e-03 1 2.818772e+03 1.395982e+00 3.543447e+00 2.914363e-01
64 256 1.293254e+00 1.672995e-03 4.978534e-03 2.898118e-04 51 1309680 1.348352e-03 1 9.591363e+02 1.240770e+00 3.692310e+00 2.149378e-01
128 128 3.301108e-01 1.498045e-03 7.457339e-03 7.252006e-04 102 1309680 1.348352e-03 1 2.448254e+02 1.111019e+00 5.530705e+00 5.378421e-01
256 64 8.800241e-02 1.295044e-03 9.648297e-03 9.680528e-04 255 1297440 1.348352e-03 1 6.526664e+01 9.604641e-01 7.155621e+00 7.179525e-01
512 32 1.765026e-02 7.837763e-04 9.898195e-03 1.048554e-03 408 1301520 1.348352e-03 1 1.309025e+01 5.812845e-01 7.340957e+00 7.776555e-01
1024 16 3.182836e-03 3.180849e-04 9.898195e-03 1.048554e-03 408 1301520 1.348352e-03 0 2.360538e+00 2.359064e-01 7.340957e+00 7.776555e-01
2048 8 2.265524e-03 1.848914e-04 9.898195e-03 1.048554e-03 408 1301520 1.348352e-03 0 1.680217e+00 1.371240e-01 7.340957e+00 7.776555e-01
4096 4 2.369658e-03 1.783201e-04 9.898195e-03 1.048554e-03 408 1301520 1.348352e-03 0 1.757447e+00 1.322504e-01 7.340957e+00 7.776555e-01
8192 2 2.484074e-03 1.964146e-04 9.898195e-03 1.048554e-03 408 1301520 1.348352e-03 0 1.842303e+00 1.456701e-01 7.340957e+00 7.776555e-01
16384 1 2.675248e-03 2.229864e-04 9.898195e-03 1.048554e-03 408 1301520 1.348352e-03 0 1.984087e+00 1.653770e-01 7.340957e+00 7.776555e-01


==> experiments/exp5_budget.dat <==
T B err_ns se_ns err_sep se_sep err_ns_hs se_ns_hs err_sep_op se_sep_op
2.560000e+04 2 6.739166e-04 2.936347e-05 4.133502e-04 2.501492e-05 7.167651e-04 2.661678e-05 4.329018e-04 2.431184e-05
5.120000e+04 4 3.982137e-04 2.137284e-05 2.577321e-04 1.271378e-05 4.760754e-04 2.673702e-05 2.883085e-04 1.875990e-05
1.024000e+05 8 2.356342e-04 9.290399e-06 1.862395e-04 1.072132e-05 2.791947e-04 1.609432e-05 1.588966e-04 8.647016e-06
2.048000e+05 16 1.622090e-04 8.917977e-06 1.036876e-04 5.089857e-06 1.829787e-04 1.183958e-05 9.919837e-05 5.299797e-06
4.096000e+05 32 1.107719e-04 5.993331e-06 6.205383e-05 2.605641e-06 1.108529e-04 5.144351e-06 6.387766e-05 2.300545e-06
8.192000e+05 64 6.752969e-05 3.632350e-06 4.272489e-05 2.798975e-06 7.005059e-05 3.893778e-06 3.881871e-05 1.954034e-06


==> experiments/exp5_dimension.dat <==
d calls_ns se_ns calls_sep se_sep ref_slope2 ref_slope15 calls_ns_hs se_ns_hs calls_sep_op se_sep_op pred_ns pred_sep pred_ns_hs pred_sep_op
8 9.317029e+03 4.896732e+02 8.144390e+03 4.349844e+02 9.317029e+03 8.144390e+03 9.629095e+03 9.607420e+02 8.298396e+03 4.705885e+02 9.422370e+03 8.030067e+03 1.036575e+04 8.283141e+03
16 3.600191e+04 2.414429e+03 2.258307e+04 1.186995e+03 3.726811e+04 2.303581e+04 3.613466e+04 1.680566e+03 2.766942e+04 1.829494e+03 3.768948e+04 2.505455e+04 3.854052e+04 2.499621e+04
32 1.566370e+05 4.732159e+03 7.402548e+04 3.542865e+03 1.490725e+05 6.515512e+04 1.784052e+05 8.969824e+03 7.826590e+04 4.515011e+03 1.507579e+05 7.519911e+04 1.678304e+05 7.884116e+04
64 6.144734e+05 2.327796e+04 2.308881e+05 1.141360e+04 5.962898e+05 1.842865e+05 9.419429e+05 2.716406e+04 2.588114e+05 1.105502e+04 6.030317e+05 2.197848e+05 8.720724e+05 2.680411e+05
128 nan nan 6.690003e+05 1.800677e+04 2.385159e+06 5.212410e+05 nan nan 9.152176e+05 2.807975e+04 2.412127e+06 6.324621e+05 5.307264e+06 9.728615e+05


==> experiments/exp6_l1.dat <==
d calls_md se_md calls_eucl se_eucl
16 7.199569e+03 6.636902e+02 1.255877e+04 1.022450e+03
32 2.086277e+04 2.495130e+03 6.018373e+04 3.231372e+03
64 3.590713e+04 3.498073e+03 2.890610e+05 1.202698e+04
128 8.384460e+04 8.242538e+03 1.339026e+06 5.476315e+04
256 1.949540e+05 1.721176e+04 nan nan


==> experiments/exp7_highorder.dat <==
T err_m2 se_m2 err_m1 se_m1 err_ker se_ker
1.280000e+04 4.813101e-04 2.668306e-05 4.480225e-04 4.079041e-05 7.807502e-04 4.002050e-05
2.560000e+04 2.561710e-04 1.932477e-05 2.998261e-04 2.615196e-05 4.059986e-04 3.133907e-05
5.120000e+04 1.438483e-04 8.930149e-06 1.774615e-04 1.424652e-05 2.166769e-04 1.578512e-05
1.024000e+05 8.467588e-05 6.397832e-06 1.109410e-04 8.826136e-06 1.298675e-04 7.930647e-06
2.048000e+05 5.905057e-05 4.198985e-06 6.672430e-05 5.453352e-06 6.662344e-05 4.036477e-06
4.096000e+05 3.119908e-05 1.783725e-06 4.745515e-05 3.483323e-06 4.314647e-05 2.503674e-06
8.192000e+05 1.818286e-05 1.409166e-06 3.003632e-05 2.394322e-06 1.857230e-05 1.149117e-06
1.638400e+06 1.121207e-05 7.122465e-07 1.653559e-05 1.459916e-06 1.342459e-05 1.066928e-06

